MSA-3D: Rotation Curves and Dark Matter Fractions at z~0.5-1.7 with JWST/NIRSpec

We present rotation curves and inner mass distributions for 30 star-forming galaxies at $0.5<z<1.7$, down to stellar masses of $\sim10^9\,M_\odot$, observed with JWST/NIRSpec in the MSA-3D Cycle 1 survey. We combine spatially resolved ionised-gas kinematics and JWST/NIRCam imaging in forward dynamical models to constrain baryonic and dark matter contributions. The 24 golden-sample galaxies exhibit ordered rotation, with intrinsic dispersions of $\sigma_0\simeq34$--63~km\,s$^{-1}$ and median $V_{\rm rot}/\sigma_0=2.9$ at $2.2R_{\rm s}$. Their stellar Tully--Fisher relation has a slope consistent with previous $z\sim1$ studies ($a=3.8\pm0.5$) but substantial inter-survey differences in normalisation. Within the disk effective radius, we obtain a median dark matter fraction $f_{\rm DM}(R_e)=0.73$ (68\% range: 0.49--0.84), with systematic dependence on the adopted baryonic mass scale. Across comparison surveys, $f_{\rm DM}(R_e)$ correlates more strongly with baryonic surface density than stellar mass, although neither trend is significant within MSA-3D. Five galaxies favour inner halo slopes shallower than NFW (versus $\approx2$ expected by chance), three significantly in model-matched NFW injection tests. Among 16 galaxies with sufficient radial coverage, five have rising, eight flat, and three falling rotation curves (although individual slopes are mostly not significant), with no clear dependence on other properties. Together, these results indicate that these low-mass disks at $z\sim1$ are dark-matter dominated within $R_e$ for the baryonic mass scale favoured by the kinematics, although adopting the catalogue-based masses lowers the median to $\approx0.5$. Their inner halo profiles are generally consistent with or moderately shallower than NFW. These observations demonstrate the efficiency of JWST for extending resolved dynamical studies to lower-mass galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
